Calibrating SPI-ACS/INTEGRAL for gamma-ray bursts and re-estimating energetics of GRB/GW 190425 in gamma-ray range

SPI-ACS/INTEGRAL is one of the most sensitive orbital gamma-ray detectors in energy range above 80 keV. Since 2002 it registered several thousands of gamma-ray bursts, including the bursts associated with LIGO-Virgo gravitational wave events GW 170817 and GW 190425. No dedicated in-flight calibrations were performed for SPI-ACS/INTEGRAL, complicating estimation of spectral and energetic characteristics of an event. Using data of GBM/Fermi we perform cross-calibration of SPI-ACS/INTEGRAL, based on 1032 bright GRBs registered by both experiments. We find the conversion factor between instrumental counts from SPI-ACS and energy units from GBM to be dependent on hardness of GRB spectrum (defined as the characteristic energy value, $E_{p}$) and on location of a source in spacecraft based coordinate system. We determine the corresponding analytical model to calculate the conversion factor and estimate its accuracy empirically. Sensitivity of SPI-ACS/INTEGRAL to detect gamma-ray transients is also investigated. Using the calibration we re-estimate energetics of GRB/GW 190425, detected by SPI-ACS/INTEGRAL alone. We constrain possible range of the characteristic energy $E_{p}$ and isotropic equivalent of total energy, emitted in gamma-rays $E_{iso}$ for GRB 190425, using the $ E_{p,i} $ -- $ E_{iso} $ (Amati) correlation. The calibration model could be applied to any transients with energy spectrum, analogous to gamma-ray bursts.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
